Reducing Boolean Networks with Backward Boolean Equivalence

Boolean Networks (BNs) are established models to qualitatively describe biological systems. The analysis of BNs might be infeasible for medium to large BNs due to the state-space explosion problem. We propose a novel reduction technique called \emph{Backward Boolean Equivalence} (BBE), which preserves some properties of interest of BNs. In particular, reduced BNs provide a compact representation by grouping variables that, if initialized equally, are always updated equally. The resulting reduced state space is a subset of the original one, restricted to identical initialization of grouped variables. The corresponding trajectories of the original BN can be exactly restored. We show the effectiveness of BBE by performing a large-scale validation on the whole GINsim BN repository. In selected cases, we show how our method enables analyses that would be otherwise intractable. Our method complements, and can be combined with, other reduction methods found in the literature.

==> experiments/largescale/IDReduction.csv <==
ID,ID ratio
M8,0.983
M13,0.98
M7,0.972
M17,0.972
M18,0.971
M12,0.962
B11,0.958
M22,0.958
B13,0.957
B3,0.95
M15,0.948
M2,0.947
M26,0.947
M4,0.941
M20,0.941
B2,0.936
M1,0.922
B18,0.909
B19,0.9
B9,0.893
B10,0.885
B5,0.881
B12,0.875
M3,0.869
B4,0.868
B1,0.836
B7,0.818
B20,0.8
B6,0.775
B14,0.75


==> experiments/largescale/MaximalReduction.csv <==
ID,Maximal ratio
M19,0.971
B8,0.969
M6,0.951
M8,0.95
B16,0.944
M12,0.943
M31,0.928
M2,0.917
B19,0.9
M26,0.895
M10,0.893
B3,0.867
M30,0.866
B17,0.857
M23,0.857
M35,0.857
M36,0.857
M37,0.833
B2,0.827
M13,0.82
B18,0.818
M28,0.812
B20,0.8
M18,0.8
M33,0.8
M15,0.794
B21,0.778
B22,0.778
M11,0.768
B7,0.758
B1,0.742
B4,0.736
M14,0.729
B6,0.725
B9,0.714
B5,0.69
M32,0.667
B14,0.65
M25,0.632
M1,0.623
M7,0.592
M17,0.583
M27,0.556
M3,0.551
M4,0.505
M22,0.5
M21,0.467
B15,0.444
M20,0.441
M16,0.378
B11,0.375
M24,0.368
B13,0.348
B23,0.33
M29,0.3125
M34,0.25
B24,0.2
M9,0.192
B12,0.167
M5,0.157
B10,0.154


==> experiments/reductionsIP.csv <==
ModelName, Reduction, ReductionSucceeded, Time(ms), InitPartition, Species, ReducedSpecies, RedSp/OrigSp, Reactions, ReducedReactions, Parameters, 
ap_boundary, BBE, 1, 936, 9, 56, 56, 100.00, 56, 56, 0, 
Bladder_Model, BBE, 1, 493, 5, 35, 34, 97.14, 35, 34, 0, 
Cacace_Tdev_2nov2019, BBE, 1, 936, 4, 61, 60, 98.36, 61, 60, 0, 
Collombet_model_Bcell_Macrophages_PNAS_170215, BBE, 1, 482, 4, 34, 34, 100.00, 34, 34, 0, 
core_engine_budding_yeast_CC, BBE, 1, 559, 9, 39, 37, 94.87, 39, 37, 0, 
coupled_budding_yeast_CC, BBE, 1, 779, 11, 50, 49, 98.00, 50, 49, 0, 
Dpp__Pathway_11Jun2013, BBE, 1, 161, 9, 18, 18, 100.00, 18, 18, 0, 
DrosoMesoLogModel, BBE, 1, 674, 17, 57, 57, 100.00, 57, 57, 0, 
EGF__Pathway_12Jun2013_0, BBE, 1, 364, 11, 34, 32, 94.12, 34, 32, 0, 
exit, BBE, 1, 189, 6, 16, 16, 100.00, 16, 16, 0, 
Flobak_ReducedModel_S3_Dataset, BBE, 1, 178, 3, 14, 14, 100.00, 14, 14, 0, 
Frontiers_Th_Fullannotated, BBE, 1, 1083, 42, 103, 97, 94.17, 103, 97, 0, 
full_network, BBE, 1, 187, 4, 15, 15, 100.00, 15, 15, 0, 
gapA, BBE, 1, 73, 3, 7, 7, 100.00, 7, 7, 0, 
gapB, BBE, 1, 66, 4, 7, 7, 100.00, 7, 7, 0, 
gapC, BBE, 1, 86, 3, 7, 7, 100.00, 7, 7, 0, 
gapD, BBE, 1, 72, 3, 7, 7, 100.00, 7, 7, 0, 
Hernandez_TcellCheckPoints_13april2020, BBE, 1, 3114, 58, 218, 201, 92.20, 218, 201, 0, 
JakStat__Pathway_12Jun2013, BBE, 1, 109, 13, 19, 19, 100.00, 19, 19, 0, 
MCP_budding_yeast_CC, BBE, 1, 168, 2, 12, 12, 100.00, 12, 12, 0, 
mechanistic_cellular, BBE, 1, 251, 8, 24, 23, 95.83, 24, 23, 0, 
Notch__Pathway_12Jun2013, BBE, 1, 101, 10, 16, 16, 100.00, 16, 16, 0, 
p53Mdm2_tutorial_5march2018, BBE, 1, 71, 2, 6, 6, 100.00, 6, 6, 0, 
phenomenological_cellular, BBE, 1, 55, 5, 8, 8, 100.00, 8, 8, 0, 
primary_sex_determination_1, BBE, 1, 210, 7, 19, 19, 100.00, 19, 19, 0, 
primary_sex_determination_2, BBE, 1, 532, 8, 37, 37, 100.00, 37, 37, 0, 
reduced_network_0, BBE, 1, 98, 4, 10, 10, 100.00, 10, 10, 0, 
Selvaggio_etal_2020, BBE, 1, 723, 11, 56, 56, 100.00, 56, 56, 0, 
Senescence_Onset_G1_S, BBE, 1, 421, 3, 30, 30, 100.00, 30, 30, 0, 
SP_1cell, BBE, 1, 249, 3, 19, 18, 94.74, 19, 18, 0, 
TCR_REDOX_METABOLISM_2019_07_26_reduced_0, BBE, 1, 1549, 4, 53, 51, 96.23, 53, 51, 0, 
TCR_REDOX_METABOLISM_2019_07_26_reduced_0, BBE, 1, 1480, 4, 53, 51, 96.23, 53, 51, 0, 
TCR_REDOX_METABOLISM_2019_07_26, BBE, 1, 2410, 4, 133, 126, 94.74, 133, 126, 0, 
Th_17, BBE, 1, 273, 4, 21, 21, 100.00, 21, 21, 0, 
Th_differentiation_full_annotated_model, BBE, 1, 739, 27, 71, 69, 97.18, 71, 69, 0, 
Th_differentiation_reduced_model, BBE, 1, 367, 14, 36, 35, 97.22, 36, 35, 0, 
Traynard_Boolean_MamCC_Apr2016, BBE, 1, 190, 3, 14, 14, 100.00, 14, 14, 0, 
Traynard_MultiLevel_MamCC_Apr2016, BBE, 1, 173, 2, 13, 13, 100.00, 13, 13, 0, 
Trp_reg, BBE, 1, 74, 2, 6, 6, 100.00, 6, 6, 0, 
vcpwt23h, BBE, 1, 1334, 30, 107, 93, 86.92, 107, 93, 0, 
SP_1cell, BBE, 1, 288, 3, 19, 18, 94.74, 19, 18, 0, 


==> experiments/reductionsMaximal.csv <==
ModelName, Reduction, ReductionSucceeded, Time(ms), InitPartition, Species, ReducedSpecies, RedSp/OrigSp, Reactions, ReducedReactions, Parameters, 
ap_boundary, BBE, 1, 1340, 1, 56, 50, 89.29, 56, 50, 0, 
Bladder_Model, BBE, 1, 635, 1, 35, 28, 80.00, 35, 28, 0, 
Cacace_Tdev_2nov2019, BBE, 1, 1074, 1, 61, 58, 95.08, 61, 58, 0, 
Collombet_model_Bcell_Macrophages_PNAS_170215, BBE, 1, 533, 1, 34, 33, 97.06, 34, 33, 0, 
core_engine_budding_yeast_CC, BBE, 1, 708, 1, 39, 31, 79.49, 39, 31, 0, 
coupled_budding_yeast_CC, BBE, 1, 906, 1, 50, 41, 82.00, 50, 41, 0, 
Dpp__Pathway_11Jun2013, BBE, 1, 194, 1, 18, 10, 55.56, 18, 10, 0, 
DrosoMesoLogModel, BBE, 1, 244, 1, 57, 11, 19.30, 57, 11, 0, 
EGF__Pathway_12Jun2013_0, BBE, 1, 383, 1, 34, 15, 44.12, 34, 15, 0, 
exit, BBE, 1, 266, 1, 16, 13, 81.25, 16, 13, 0, 
Flobak_FullModel_S2_Dataset, BBE, 1, 1405, 1, 83, 79, 95.18, 83, 79, 0, 
Flobak_ReducedModel_S3_Dataset, BBE, 1, 203, 1, 14, 13, 92.86, 14, 13, 0, 
Frontiers_Th_Fullannotated, BBE, 1, 1257, 1, 103, 52, 50.49, 103, 52, 0, 
full_network, BBE, 1, 235, 1, 15, 13, 86.67, 15, 13, 0, 
gapA, BBE, 1, 110, 1, 7, 7, 100.00, 7, 7, 0, 
gapB, BBE, 1, 104, 1, 7, 6, 85.71, 7, 6, 0, 
gapC, BBE, 1, 127, 1, 7, 7, 100.00, 7, 7, 0, 
gapD, BBE, 1, 106, 1, 7, 6, 85.71, 7, 6, 0, 
Hernandez_TcellCheckPoints_13april2020, BBE, 1, 3233, 1, 218, 136, 62.39, 218, 136, 0, 
JakStat__Pathway_12Jun2013, BBE, 1, 153, 1, 19, 7, 36.84, 19, 7, 0, 
MCP_budding_yeast_CC, BBE, 1, 134, 1, 12, 8, 66.67, 12, 8, 0, 
mechanistic_cellular, BBE, 1, 219, 1, 24, 12, 50.00, 24, 12, 0, 
Notch__Pathway_12Jun2013, BBE, 1, 96, 1, 16, 5, 31.25, 16, 5, 0, 
p53Mdm2_tutorial_5march2018, BBE, 1, 95, 1, 6, 6, 100.00, 6, 6, 0, 
pairRule, BBE, 1, 169, 1, 11, 11, 100.00, 11, 11, 0, 
phageLambda4, BBE, 1, 102, 1, 7, 7, 100.00, 7, 7, 0, 
phenomenological_cellular, BBE, 1, 44, 1, 8, 2, 25.00, 8, 2, 0, 
primary_sex_determination_1, BBE, 1, 243, 1, 19, 12, 63.16, 19, 12, 0, 
primary_sex_determination_2, BBE, 1, 466, 1, 37, 14, 37.84, 37, 14, 0, 
reduced_network_0, BBE, 1, 137, 1, 10, 8, 80.00, 10, 8, 0, 
Selvaggio_etal_2020, BBE, 1, 778, 1, 56, 43, 76.79, 56, 43, 0, 
Senescence_Onset_G1_S, BBE, 1, 238, 1, 30, 14, 46.67, 30, 14, 0, 
SP_1cell, BBE, 1, 311, 1, 19, 17, 89.47, 19, 17, 0, 
SP_6cells, BBE, 1, 733, 1, 102, 16, 15.69, 102, 16, 0, 
TCR_REDOX_METABOLISM_2019_07_26_reduced_0, BBE, 1, 1778, 1, 53, 50, 94.34, 53, 50, 0, 
TCR_REDOX_METABOLISM_2019_07_26_reduced_0, BBE, 1, 1770, 1, 53, 50, 94.34, 53, 50, 0, 
TCR_REDOX_METABOLISM_2019_07_26, BBE, 1, 2264, 1, 133, 122, 91.73, 133, 122, 0, 
Th_17, BBE, 1, 326, 1, 21, 18, 85.71, 21, 18, 0, 
Th_differentiation_full_annotated_model, BBE, 1, 892, 1, 71, 42, 59.15, 71, 42, 0, 
Th_differentiation_reduced_model, BBE, 1, 469, 1, 36, 21, 58.33, 36, 21, 0, 
Traynard_Boolean_MamCC_Apr2016, BBE, 1, 219, 1, 14, 14, 100.00, 14, 14, 0, 
Traynard_MultiLevel_MamCC_Apr2016, BBE, 1, 209, 1, 13, 13, 100.00, 13, 13, 0, 
Trp_reg, BBE, 1, 97, 1, 6, 5, 83.33, 6, 5, 0, 
vcpwt23h, BBE, 1, 1315, 1, 107, 59, 55.14, 107, 59, 0, 
Flobak_FullModel_S2_Dataset, BBE, 1, 1597, 1, 83, 79, 95.18, 83, 79, 0, 
SP_1cell, BBE, 1, 356, 1, 19, 17, 89.47, 19, 17, 0, 

